Monitoring Robustness and Individual Fairness

Input-output robustness appears in various different forms in the literature, such as robustness of AI models to adversarial or semantic perturbations and individual fairness of AI models that make decisions about humans. We propose runtime monitoring of input-output robustness of deployed, black-box AI models, where the goal is to design monitors that would observe one long execution sequence of the model, and would raise an alarm whenever it is detected that two similar inputs from the past led to dissimilar outputs. This way, monitoring will complement existing offline ``robustification'' approaches to increase the trustworthiness of AI decision-makers. We show that the monitoring problem can be cast as the fixed-radius nearest neighbor (FRNN) search problem, which, despite being well-studied, lacks suitable online solutions. We present our tool Clemont, which offers a number of lightweight monitors, some of which use upgraded online variants of existing FRNN algorithms, and one uses a novel algorithm based on binary decision diagrams -- a data-structure commonly used in software and hardware verification. We have also developed an efficient parallelization technique that can substantially cut down the computation time of monitors for which the distance between input-output pairs is measured using the $L_\infty$ norm. Using standard benchmarks from the literature of adversarial and semantic robustness and individual fairness, we perform a comparative study of different monitors in \tool, and demonstrate their effectiveness in correctly detecting robustness violations at runtime.

==> logs/fair_model.txt <==

Pair 206 - 14939:
                         column            Row 206          Row 14939
Model prediction (income >50k?)                0.0                1.0
                            age                 34                 35
                      workclass            Private            Private
                         fnlwgt             242361             257042
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              Black              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 50                 50
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 5330 - 11911:
                         column           Row 5330          Row 11911
Model prediction (income >50k?)                0.0                1.0
                            age                 31                 33
                      workclass            Private            Private
                         fnlwgt             100997             112383
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race Amer-Indian-Eskimo              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 5330 - 17903:
                         column           Row 5330          Row 17903
Model prediction (income >50k?)                0.0                1.0
                            age                 31                 29
                      workclass            Private            Private
                         fnlwgt             100997              94892
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race Amer-Indian-Eskimo              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 14050 - 20734:
                         column          Row 14050          Row 20734
Model prediction (income >50k?)                1.0                0.0
                            age                 41                 40
                      workclass            Private            Private
                         fnlwgt             113491              96509
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White Amer-Indian-Eskimo
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------


==> logs/standard_model.txt <==

Pair 729 - 12217:
                         column            Row 729          Row 12217
Model prediction (income >50k?)                1.0                0.0
                            age                 43                 41
                      workclass            Private            Private
                         fnlwgt             159549             168730
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation              Sales              Sales
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 50                 50
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 2124 - 13005:
                         column           Row 2124          Row 13005
Model prediction (income >50k?)                0.0                1.0
                            age                 43                 44
                      workclass            Private            Private
                         fnlwgt             193494             193524
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 2869 - 23692:
                         column           Row 2869          Row 23692
Model prediction (income >50k?)                0.0                1.0
                            age                 40                 42
                      workclass            Private            Private
                         fnlwgt             205706             185602
                      education            HS-grad            HS-grad
                  education_num                  9                  9
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation    Exec-managerial    Exec-managerial
                   relationship               Wife               Wife
                           race              White              White
                            sex             Female             Female
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 3647 - 25178:
                         column           Row 3647          Row 25178
Model prediction (income >50k?)                1.0                0.0
                            age                 45                 43
                      workclass            Private            Private
                         fnlwgt             178319             161226
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation  Machine-op-inspct  Machine-op-inspct
                   relationship            Husband            Husband
                           race              White Amer-Indian-Eskimo
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 5108 - 5510:
                         column           Row 5108           Row 5510
Model prediction (income >50k?)                0.0                1.0
                            age                 35                 37
                      workclass            Private            Private
                         fnlwgt             183800             188774
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation       Adm-clerical       Adm-clerical
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 5913 - 14001:
                         column           Row 5913          Row 14001
Model prediction (income >50k?)                1.0                0.0
                            age                 32                 30
                      workclass            Private            Private
                         fnlwgt             364657             361742
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation    Exec-managerial    Exec-managerial
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 50                 50
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 6194 - 22451:
                         column           Row 6194          Row 22451
Model prediction (income >50k?)                1.0                0.0
                            age                 56                 57
                      workclass            Private            Private
                         fnlwgt             170070             163047
                      education            HS-grad            HS-grad
                  education_num                  9                  9
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation    Exec-managerial    Exec-managerial
                   relationship               Wife               Wife
                           race              White              White
                            sex             Female             Female
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 38
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 8120 - 15474:
                         column           Row 8120          Row 15474
Model prediction (income >50k?)                0.0                1.0
                            age                 31                 32
                      workclass            Private            Private
                         fnlwgt             284395             296282
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation              Sales              Sales
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 8626 - 19084:
                         column           Row 8626          Row 19084
Model prediction (income >50k?)                0.0                1.0
                            age                 43                 45
                      workclass            Private            Private
                         fnlwgt             168071             151518
                      education            HS-grad            HS-grad
                  education_num                  9                  9
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation    Exec-managerial    Exec-managerial
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 44                 45
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 8784 - 24266:
                         column           Row 8784          Row 24266
Model prediction (income >50k?)                0.0                1.0
                            age                 35                 37
                      workclass            Private            Private
                         fnlwgt             174597             192939
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation       Craft-repair       Craft-repair
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 9140 - 22898:
                         column           Row 9140          Row 22898
Model prediction (income >50k?)                1.0                0.0
                            age                 30                 28
                      workclass            Private            Private
                         fnlwgt             108247             114967
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 9140 - 25801:
                         column           Row 9140          Row 25801
Model prediction (income >50k?)                1.0                0.0
                            age                 30                 29
                      workclass            Private            Private
                         fnlwgt             108247             114224
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 10833 - 24712:
                         column          Row 10833          Row 24712
Model prediction (income >50k?)                0.0                1.0
                            age                 30                 32
                      workclass            Private            Private
                         fnlwgt             227146             209691
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation              Sales              Sales
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 42
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 11117 - 14757:
                         column          Row 11117          Row 14757
Model prediction (income >50k?)                0.0                1.0
                            age                 24                 26
                      workclass            Private            Private
                         fnlwgt             172987             152452
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation       Tech-support       Tech-support
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 50                 50
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 12217 - 22566:
                         column          Row 12217          Row 22566
Model prediction (income >50k?)                0.0                1.0
                            age                 41                 41
                      workclass            Private            Private
                         fnlwgt             168730             182303
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation              Sales              Sales
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 50                 50
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 12311 - 13005:
                         column          Row 12311          Row 13005
Model prediction (income >50k?)                0.0                1.0
                            age                 42                 44
                      workclass            Private            Private
                         fnlwgt             193882             193524
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 12373 - 29089:
                         column          Row 12373          Row 29089
Model prediction (income >50k?)                1.0                0.0
                            age                 31                 30
                      workclass            Private            Private
                         fnlwgt             173279             186269
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation       Tech-support       Tech-support
                   relationship            Husband            Husband
                           race Asian-Pac-Islander              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 13005 - 21464:
                         column          Row 13005          Row 21464
Model prediction (income >50k?)                1.0                0.0
                            age                 44                 42
                      workclass            Private            Private
                         fnlwgt             193524             204235
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 13005 - 25854:
                         column          Row 13005          Row 25854
Model prediction (income >50k?)                1.0                0.0
                            age                 44                 42
                      workclass            Private            Private
                         fnlwgt             193524             204235
                      education       Some-college       Some-college
                  education_num                 10                 10
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 13199 - 21056:
                         column          Row 13199          Row 21056
Model prediction (income >50k?)                0.0                1.0
                            age                 27                 29
                      workclass            Private            Private
                         fnlwgt              66473              53271
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation    Exec-managerial    Exec-managerial
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 15916 - 26989:
                         column          Row 15916          Row 26989
Model prediction (income >50k?)                1.0                0.0
                            age                 38                 36
                      workclass            Private            Private
                         fnlwgt             180342             167482
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation       Adm-clerical       Adm-clerical
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 16244 - 24712:
                         column          Row 16244          Row 24712
Model prediction (income >50k?)                0.0                1.0
                            age                 31                 32
                      workclass            Private            Private
                         fnlwgt             211880             209691
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation              Sales              Sales
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 42
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 17159 - 24970:
                         column          Row 17159          Row 24970
Model prediction (income >50k?)                0.0                1.0
                            age                 40                 42
                      workclass            Private            Private
                         fnlwgt             119225             121264
                      education          Assoc-voc          Assoc-voc
                  education_num                 11                 11
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 19297 - 25801:
                         column          Row 19297          Row 25801
Model prediction (income >50k?)                1.0                0.0
                            age                 31                 29
                      workclass            Private            Private
                         fnlwgt             110643             114224
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 20092 - 23476:
                         column          Row 20092          Row 23476
Model prediction (income >50k?)                0.0                1.0
                            age                 33                 35
                      workclass            Private            Private
                         fnlwgt             150570             140564
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation              Sales              Sales
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 21197 - 21882:
                         column          Row 21197          Row 21882
Model prediction (income >50k?)                1.0                0.0
                            age                 31                 29
                      workclass            Private            Private
                         fnlwgt             144949             133937
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 22252 - 24970:
                         column          Row 22252          Row 24970
Model prediction (income >50k?)                0.0                1.0
                            age                 40                 42
                      workclass            Private            Private
                         fnlwgt             123306             121264
                      education          Assoc-voc          Assoc-voc
                  education_num                 11                 11
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation     Prof-specialty     Prof-specialty
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 40                 40
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

Pair 26561 - 26914:
                         column          Row 26561          Row 26914
Model prediction (income >50k?)                1.0                0.0
                            age                 34                 32
                      workclass            Private            Private
                         fnlwgt             163110             164197
                      education          Bachelors          Bachelors
                  education_num                 13                 13
                 marital_status Married-civ-spouse Married-civ-spouse
                     occupation       Craft-repair       Craft-repair
                   relationship            Husband            Husband
                           race              White              White
                            sex               Male               Male
                   capital_gain                  0                  0
                   capital_loss                  0                  0
                 hours_per_week                 45                 44
                 native_country      United-States      United-States
--------------------------------------------------------------------------------

